A Statistical and Multiwavelength Photometric Analysis of a Young Embedded Open Star Cluster: IC 1590

We present a statistical and multiwavelength photometric studies of young open cluster IC 1590. We identified 91 cluster members using $Gaia$ DR3 astrometry data using ensemble-based unsupervised machine learning techniques. From $Gaia$ EDR3 data, we estimate the best-fitted parameters for IC 1590 using the Automated Stellar Cluster Analysis package (ASteCA) yielding the distance $d$ $\sim$ 2.87 $\pm$ 0.02 Kpc, age $\sim$ 3.54 $\pm$ 0.05 Myr, metallicity $z$ $\sim$ 0.0212 $\pm$ 0.003, binarity value of $\sim$ 0.558, and extinction $A_v$ $\sim$ 1.252 $\pm$ 0.4 mag for an $R_v$ value of $\sim$ 3.322 $\pm$ 0.23. We estimate the initial mass function slope of the cluster to be $\alpha$ = 1.081 $\pm$ 0.112 for single stars and $\alpha$ = 1.490 $\pm$ 0.051 for a binary fraction of $\sim$ 0.558 in the mass range 1 M$_{\odot}$ $\leq$ m(M$_{\odot}$) $\leq$ 100 M$_{\odot}$. The $G$-band luminosity function slope is estimated to be $\sim$ 0.33 $\pm$ 0.09. We use $(J-H)$ versus $(H-K_s)$ color-color diagram to identify young stellar objects (YSOs). We found that all the identified YSOs have ages $\leq$ 2 Myr and masses $\sim$ 0.35 - 5.5 M$_{\odot}$. We also fit the radial surface density profile. Using the galpy we performed orbit analysis of the cluster. The extinction map for the cluster region has been generated using the PNICER technique and it is almost similar to the dust structure obtained from the 500 $\mu$$m$ dust continuum emissions map of $Herschel$ SPIRE. We finally at the end discussed the star formation scenario in the cluster region.

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
